Recombining Tree Approximations for Optimal Stopping for Diffusions

In this paper we develop two numerical methods for optimal stopping in the framework of one dimensional diffusion. Both of the methods use the Skorohod embedding in order to construct recombining tree approximations for diffusions with general coefficients. This technique allows us to determine convergence rates and construct nearly optimal stopping times which are optimal at the same rate. Finally, we demonstrate the efficiency of our schemes on several models

==> siamonline1116.cls.txt <==
%%
%% This is file `siamonline1116.cls', based on article.cls
%% Revision of siam macros for use with LaTeX 2e
%% 
%% November 2016
%%
%% Major overhaul including hyperlinks, clever cross-references, and
%% supplemental file support.
%% 
%% You are not allowed to change this file. 
%% 
%% You are allowed to distribute this file under the condition that 
%% it is distributed together with all of the files in the siam macro 
%% distribution. These are:
%%
%% * siamonline1116.cls: Main LaTeX class file (this file)
%% * siamplain.bst: Bibliographic style file for BibTeX
%% * docsiamonline.tex: Produces documentation
%% * docsiamonline.pdf: Documentation
%% * references.bib: BibTeX database for documentation and examples
%% * ex_article.tex: Template for article
%% * ex_supplement.tex: Template for supplement
%% * ex_shared.tex: Template for article/supplement shared info
%%
%% If you receive only some of these files from someone, complain! 
%% 
%% Please submit suggestions for changes to tex@siam.org.
%% 
%% You are NOT ALLOWED to distribute this file alone. You are NOT 
%% ALLOWED to take money for the distribution or use of either this 
%% file or a changed version, except for a nominal charge for copying 
%% etc. 
%% \CharacterTable
%%  {Upper-case    \A\B\C\D\E\F\G\H\I\J\K\L\M\N\O\P\Q\R\S\T\U\V\W\X\Y\Z
%%   Lower-case    \a\b\c\d\e\f\g\h\i\j\k\l\m\n\o\p\q\r\s\t\u\v\w\x\y\z
%%   Digits        \0\1\2\3\4\5\6\7\8\9
%%   Exclamation   \!     Double quote  \"     Hash (number) \#
%%   Dollar        \$     Percent       \%     Ampersand     \&
%%   Acute accent  \'     Left paren    \(     Right paren   \)
%%   Asterisk      \*     Plus          \+     Comma         \,
%%   Minus         \-     Point         \.     Solidus       \/
%%   Colon         \:     Semicolon     \;     Less than     \<
%%   Equals        \=     Greater than  \>     Question mark \?
%%   Commercial at \@     Left bracket  \[     Backslash     \\
%%   Right bracket \]     Circumflex    \^     Underscore    \_
%%   Grave accent  \`     Left brace    \{     Vertical bar  \|
%%   Right brace   \}     Tilde         \~}
\NeedsTeXFormat{LaTeX2e}[1995/06/01]
%%
%% >>tgk>> --- Modified Summer 2015 ---
%%
% [[[TODO: Update date and version in next line]]]
\ProvidesClass{siamonline1116}[2016/11/15 v1.5.1 LaTeX document e-class]
%%
%% <<tgk<<
%%
\RequirePackage[leqno]{amsmath}[2.14]
\newcommand\@ptsize{}
\newif\if@restonecol
\newif\if@titlepage
\@titlepagefalse
%_%_%_%_%add class option to change hyperref driver for Bakoma
\newif\if@bakoma
\@bakomafalse
%_%_%_%_%add class option to turn of hypdvips
\newif\if@nohypdvips
\@nohypdvipsfalse
%_%_%_%_%add class option to change slugline for juq
\newif\if@juq
\@juqfalse
%_%_%_%_%add class option to change slugline for sifin
\newif\if@sifin
\@sifinfalse

%%
%% >>tgk>> --- Removed Summer 2015 ---
%%
% \newif\if@oneeqnum
% \@oneeqnumfalse
% \newif\if@onetabnum
% \@onetabnumfalse
% \newif\if@onefignum
% \@onefignumfalse
% \newif\if@onethmnum
% \@onethmnumfalse
%%
%% <<tgk<<
%%
%% >>tgk>> --- Added Summer 2015 ---
%%
%% Support for "review" class option to turn on features like line
%% numbers for paper under review.
\newif\if@review
\@reviewfalse
%%
%% <<tgk<<
%%
%% >>tgk>> --- Added Summer 2015 ---
%%
%% Support for "supplement" class option to change title and labels
%% appropriately for supplemental materials.
\newif\if@supplement
\@supplementfalse
%%
%% <<tgk<<
%%
%% >>tgk>> --- Added Summer 2015 ---
%%
%% Support for "hidelinks" class option to hide hyperlinks.
\newif\if@hidelinks
\@hidelinksfalse
%%
%% <<tgk<<
%%
%_%_%_%_%
\newif\if@translated
\@translatedfalse
%_%_%_%_%
%\newif\if@openbib
%\@openbibfalse
\DeclareOption{SIADSpaper}
   {\setlength\paperheight {297mm}%
    \setlength\paperwidth  {8.5in}}
\DeclareOption{a4paper}
   {\setlength\paperheight {297mm}%
    \setlength\paperwidth  {210mm}}
\DeclareOption{a5paper}
   {\setlength\paperheight {210mm}%
    \setlength\paperwidth  {148mm}}
\DeclareOption{b5paper}
   {\setlength\paperheight {250mm}%
    \setlength\paperwidth  {176mm}}
\DeclareOption{letterpaper}
   {\setlength\paperheight {11in}%
    \setlength\paperwidth  {8.5in}}
\DeclareOption{legalpaper}
   {\setlength\paperheight {14in}%
    \setlength\paperwidth  {8.5in}}
\DeclareOption{executivepaper}
   {\setlength\paperheight {10.5in}%
    \setlength\paperwidth  {7.25in}}
\DeclareOption{landscape}
   {\setlength\@tempdima   {\paperheight}%
    \setlength\paperheight {\paperwidth}%
    \setlength\paperwidth  {\@tempdima}}
\DeclareOption{10pt}{\renewcommand\@ptsize{0}}
\DeclareOption{11pt}{\renewcommand\@ptsize{1}}
\DeclareOption{12pt}{\renewcommand\@ptsize{2}}
\DeclareOption{twoside}{\@twosidetrue  \@mparswitchtrue}
\DeclareOption{draft}{\setlength\overfullrule{5pt}}
%%
%% >>tgk>> --- Added Summer 2015 ---
%%
%% Support for new class options
\DeclareOption{review}{\@reviewtrue}
\DeclareOption{supplement}{\@supplementtrue}
\DeclareOption{hidelinks}{\@hidelinkstrue}
\DeclareOption{bakoma}{\@bakomatrue}
\DeclareOption{nohypdvips}{\@nohypdvipstrue}
\DeclareOption{juq}{\@juqtrue}
\DeclareOption{sifin}{\@sifintrue}
%%
%% <<tgk<<
%%
\DeclareOption{final}{\setlength\overfullrule{0pt}}
\DeclareOption{notitlepage}{\@titlepagefalse}
\DeclareOption{onecolumn}{\@twocolumnfalse}
\DeclareOption{twocolumn}{\@twocolumntrue}
%%
%% >>tgk>> --- Removed Summer 2015 ---
%%
% \DeclareOption{leqno}{\input{leqno.clo}}
% \DeclareOption{subeqn}{\input{subeqn.clo}}
% \DeclareOption{oneeqnum}{\@oneeqnumtrue} % added 7.19.96
% \DeclareOption{onetabnum}{\@onetabnumtrue} % added 7.19.96
% \DeclareOption{onefignum}{\@onefignumtrue} % added 7.19.96
% \DeclareOption{onethmnum}{\@onethmnumtrue} % added 7.29.96
%%
%% <<tgk<<
%%
\DeclareOption{translated}{\@translatedtrue} % jan 7 2004
%\DeclareOption{openbib}{\@openbibtrue}
\ExecuteOptions{SIADSpaper,10pt,twoside,onecolumn,leqno,draft,notitlepage}
\ProcessOptions
%
% eliminate siam11.clo altogether:
%%%%%%%%%%%%%%%%%\input{siam1\@ptsize.clo}
\renewcommand\normalsize{%
   \@setfontsize\normalsize\@xipt{13.6}%
   \abovedisplayskip 11\p@ \@plus3\p@ \@minus6\p@
   \abovedisplayshortskip \z@ \@plus3\p@
   \belowdisplayshortskip 6.5\p@ \@plus3.5\p@ \@minus3\p@
   \belowdisplayskip \abovedisplayskip
   \let\@listi\@listI}
\normalsize
\newcommand\small{%
   \@setfontsize\small\@xpt\@xiipt
   \abovedisplayskip 10\p@ \@plus2\p@ \@minus5\p@
   \abovedisplayshortskip \z@ \@plus3\p@
   \belowdisplayshortskip 6\p@ \@plus3\p@ \@minus3\p@
   \def\@listi{\leftmargin\leftmargini
               \topsep 6\p@ \@plus2\p@ \@minus2\p@
               \parsep 3\p@ \@plus2\p@ \@minus\p@
               \itemsep \parsep}%
   \belowdisplayskip \abovedisplayskip
}
\newcommand\footnotesize{%
   \@setfontsize\footnotesize\@ixpt{11}%
   \abovedisplayskip 8\p@ \@plus2\p@ \@minus4\p@
   \abovedisplayshortskip \z@ \@plus\p@
   \belowdisplayshortskip 4\p@ \@plus2\p@ \@minus2\p@
   \def\@listi{\leftmargin\leftmargini
               \topsep 4\p@ \@plus2\p@ \@minus2\p@
               \parsep 2\p@ \@plus\p@ \@minus\p@
               \itemsep \parsep}%
   \belowdisplayskip \abovedisplayskip
}
\newcommand\scriptsize{\@setfontsize\scriptsize\@viiipt{9.5}}
\newcommand\tiny{\@setfontsize\tiny\@vipt\@viipt}
\newcommand\large{\@setfontsize\large\@xiipt{14}}
\newcommand\Large{\@setfontsize\Large\@xivpt{18}}
\newcommand\LARGE{\@setfontsize\LARGE\@xviipt{22}}
\newcommand\huge{\@setfontsize\huge\@xxpt{25}}
\newcommand\Huge{\@setfontsize\Huge\@xxvpt{30}}
\if@twocolumn
  \setlength\parindent{1em}
\else
  \setlength\parindent{.25in}
\fi
\setlength\headheight{10\p@}
\setlength\headsep   {.2in}
%\setlength\topskip   {10\p@}
\setlength\footskip{.2in}
\if@compatibility 
 \setlength\maxdepth{4\p@}
\else
 \setlength\maxdepth{.5\topskip} 
\fi
\setlength\@maxdepth\maxdepth
\if@compatibility
  \if@twocolumn
    \setlength\textwidth{6.151in}
  \else
    \setlength\textwidth{6.151in}
  \fi
\else
  \if@twocolumn
    \setlength\textwidth{6.151in}
  \else
    \setlength\textwidth{6.151in}
  \fi
\fi
%\if@compatibility\else
%  \@settopoint\textwidth
%\fi
\if@compatibility
  \setlength\textheight{8.25in}
\else
  \setlength\textheight{8.25in}
\fi
%\addtolength\textheight{\topskip}
\if@compatibility
  \if@twoside
%     \setlength\oddsidemargin   {1.08pc}
%     \setlength\evensidemargin  {1.08pc}
     \setlength\marginparwidth {1.25in}
  \else
%     \setlength\oddsidemargin   {1.08pc}
%     \setlength\evensidemargin  {1.08pc}
     \setlength\marginparwidth  {1.25in}
  \fi
  \if@twocolumn
     \setlength\oddsidemargin  {30\p@}
     \setlength\evensidemargin {30\p@}
     \setlength\marginparwidth {48\p@}
  \fi
\else
  \if@twoside
%     \setlength\oddsidemargin   {1.08pc}
%     \setlength\evensidemargin  {1.08pc}
     \setlength\marginparwidth {1.25in}
  \else
%     \setlength\oddsidemargin   {1.08pc}
%     \setlength\evensidemargin  {1.08pc}
     \setlength\marginparwidth {1.25in}
  \fi
  \@settopoint\oddsidemargin
  \@settopoint\marginparwidth
\fi
\if@twocolumn
  \setlength\marginparsep {10\p@}
\else
  \setlength\marginparsep{11\p@}
\fi
\setlength\marginparpush{5\p@}
\if@compatibility
  \setlength\topmargin{\z@}
\else
\setlength\topmargin {\z@}
%  \@settopoint\topmargin
\fi

\setlength\footnotesep{6.65\p@}
\skip\footins 13\p@ \@plus 4\p@ \@minus 2\p@
\setlength\floatsep    {12\p@ \@plus 2\p@ \@minus 2\p@}
\setlength\textfloatsep{20\p@ \@plus 2\p@ \@minus 4\p@}
\setlength\intextsep   {12\p@ \@plus 2\p@ \@minus 2\p@}
\setlength\dblfloatsep    {12\p@ \@plus 2\p@ \@minus 2\p@}
\setlength\dbltextfloatsep{20\p@ \@plus 2\p@ \@minus 4\p@}
\setlength\@fptop{0\p@ \@plus 1fil}
\setlength\@fpsep{8\p@ \@plus 2fil}
\setlength\@fpbot{0\p@ \@plus 1fil}
\setlength\@dblfptop{0\p@ \@plus 1fil}
\setlength\@dblfpsep{8\p@ \@plus 2fil}
\setlength\@dblfpbot{0\p@ \@plus 1fil}
\setlength\partopsep{\z@}
\def\@listI{\leftmargin\leftmargini
            \parsep \z@
            \topsep \z@
            \itemsep \parsep}
\let\@listi\@listI
\@listi
\def\@listii {\leftmargin\leftmarginii
              \labelwidth\leftmarginii
              \advance\labelwidth-\labelsep
              \topsep    \z@
              \parsep    \z@
              \itemsep   \parsep}
\def\@listiii{\leftmargin\leftmarginiii
              \labelwidth\leftmarginiii
              \advance\labelwidth-\labelsep
              \topsep    \z@
              \parsep    \z@
              \partopsep \z@
              \itemsep   \topsep}
\def\@listiv {\leftmargin\leftmarginiv
              \labelwidth\leftmarginiv
              \advance\labelwidth-\labelsep}
\def\@listv  {\leftmargin\leftmarginv
              \labelwidth\leftmarginv
              \advance\labelwidth-\labelsep}
\def\@listvi {\leftmargin\leftmarginvi
              \labelwidth\leftmarginvi
              \advance\labelwidth-\labelsep}

%% >>tgk>> --- Added Summer 2015 ---
%%
%% Fix to make bookmarks show up when using pdflatex (+hypertex).
\setcounter{tocdepth}{3}
%%
%% <<tgk<<
%%
%% >>tgk>> --- Added Summer 2015 ---
%%
%% First step to adding the ntheorem package for theorems, etc. Second
%% step is further down below. Need to split them because this needs
%% to be loaded *before* cleveref and lineno.
\RequirePackage[amsmath,thmmarks,hyperref]{ntheorem}[1.33]
%%
%% <<tgk<<
%%

\setlength\footnotesep{6.65\p@}
\skip\footins 13\p@ \@plus 4\p@ \@minus 2\p@
\setlength\floatsep    {12\p@ \@plus 2\p@ \@minus 2\p@}
\setlength\textfloatsep{20\p@ \@plus 2\p@ \@minus 4\p@}
\setlength\intextsep   {12\p@ \@plus 2\p@ \@minus 2\p@}
\setlength\dblfloatsep    {12\p@ \@plus 2\p@ \@minus 2\p@}
\setlength\dbltextfloatsep{20\p@ \@plus 2\p@ \@minus 4\p@}
\setlength\@fptop{0\p@ \@plus 1fil}
\setlength\@fpsep{8\p@ \@plus 2fil}
\setlength\@fpbot{0\p@ \@plus 1fil}
\setlength\@dblfptop{0\p@ \@plus 1fil}
\setlength\@dblfpsep{8\p@ \@plus 2fil}
\setlength\@dblfpbot{0\p@ \@plus 1fil}
\setlength\partopsep{\z@}
\def\@listI{\leftmargin\leftmargini
            \parsep \z@
            \topsep \z@
            \itemsep \parsep}
\let\@listi\@listI
\@listi
\def\@listii {\leftmargin\leftmarginii
              \labelwidth\leftmarginii
              \advance\labelwidth-\labelsep
              \topsep    \z@
              \parsep    \z@
              \itemsep   \parsep}
\def\@listiii{\leftmargin\leftmarginiii
              \labelwidth\leftmarginiii
              \advance\labelwidth-\labelsep
              \topsep    \z@
              \parsep    \z@
              \partopsep \z@
              \itemsep   \topsep}
\def\@listiv {\leftmargin\leftmarginiv
              \labelwidth\leftmarginiv
              \advance\labelwidth-\labelsep}
\def\@listv  {\leftmargin\leftmarginv
              \labelwidth\leftmarginv
              \advance\labelwidth-\labelsep}
\def\@listvi {\leftmargin\leftmarginvi
              \labelwidth\leftmarginvi
              \advance\labelwidth-\labelsep}
%
\setlength\lineskip{1\p@}
\setlength\normallineskip{1\p@}
\renewcommand\baselinestretch{}
%%
%% >>tgk>> Modified Summer 2015
%%
\setlength\parskip{0\p@}
%%
%% <<tgk<<
%%
\@lowpenalty   51
\@medpenalty  151
\@highpenalty 301
\setcounter{topnumber}{2}
\renewcommand\topfraction{.9}
\setcounter{bottomnumber}{1}
\renewcommand\bottomfraction{.1}
\setcounter{totalnumber}{3}
\renewcommand\textfraction{.1}
\renewcommand\floatpagefraction{.91}
\setcounter{dbltopnumber}{2}
\renewcommand\dbltopfraction{.7}
\renewcommand\dblfloatpagefraction{.5}

%\renewcommand{\ps@plain}{\let\@mkboth\@gobbletwo%
%  \renewcommand{\@oddhead}{}%
%  \renewcommand{\@evenhead}{}%
%  \renewcommand{\@evenfoot}{\hfil\footnotesize\textrm{\thepage}\hfil}%
%  \renewcommand{\@oddfoot}{\@evenfoot}}
%  
%  \def\copyrightfooter#1{\gdef\@copyrightfooter{#1}}
%  \gdef\@copyrightfooter{}
%  
%%%add copyright footer, per SIAM
%  \renewcommand{\ps@plain}{\let\@mkboth\@gobbletwo%
%  \renewcommand{\@oddhead}{}%
%  \renewcommand{\@evenhead}{}%
%  \renewcommand{\@evenfoot}{\hfil\vtop{\hsize\textwidth\centering\footnotesize\textrm{\thepage}\\[4pt] \@copyrightfooter}\hfil}%
%  \renewcommand{\@oddfoot}{\@evenfoot}}

\newlength{\fromfoliotocopyright}
%\setlength{\fromfoliotocopyright}{.75in}
\setlength{\fromfoliotocopyright}{1in}

\newcommand{\footercopyright}{}

\newcommand{\f@@terwithc@pyright}[1]{\raisebox{0pt}[\height][0pt]{\vtop{%
  \hbox to \textwidth{\normalfont\footnotesize\hfil\rule{0pt}{14.4pt}#1\hfil}%
  \vskip\fromfoliotocopyright%
  \hbox to \textwidth{\normalfont\normalsize\hfil\footercopyright\hfil}%
  }}%
}

\renewcommand{\ps@plain}{\let\@mkboth\@gobbletwo%
  \renewcommand{\@oddhead}{}%
  \renewcommand{\@evenhead}{}%
  \renewcommand{\@evenfoot}{\f@@terwithc@pyright{{\color{header1}\HLsmall\thepage}}}%
  \renewcommand{\@oddfoot}{\@evenfoot}}

\def\ps@headings{%
      \let\@oddfoot\@empty\let\@evenfoot\@empty
      \def\@evenhead{\color{header1}\HLsmall\rlap{\thepage}\hfill\HLsmall\leftmark}%
      \def\@oddhead{\color{header1}\HLsmall\rightmark\hfill\llap{\thepage}}%
      \let\@mkboth\markboth
      \def\sectionmark##1{%
        \markboth {\uppercase{\ifnum \c@secnumdepth >\z@
            \thesection.\hskip 1em\relax\fi
            ##1}}{}}%
      \def\subsectionmark##1{%
        \markright {\ifnum \c@secnumdepth >\@ne
            \thesubsection\hskip 1em\relax \fi
            ##1}}}
            

%\def\ps@myheadings{%
%    \renewcommand{\@oddfoot}{\hfil\vtop{\hsize\textwidth\centering\footnotesize\textrm{\strut}\\[4pt] \@copyrightfooter}\hfil}\let\@evenfoot\@oddfoot%
%    \def\@evenhead{\rlap{\thepage}\hfil\upshape\footnotesize\leftmark\hfil}%          %!
%    \def\@oddhead{\hbox{}\hfil{\upshape\footnotesize\rightmark}\hfil\llap{\thepage}}% %!
%    \let\@mkboth\@gobbletwo
%    \let\sectionmark\@gobble
%    \let\subsectionmark\@gobble
%    }

\def\ps@myheadings{%
    \def\@evenfoot{\f@@terwithc@pyright{}}%
    \let\@oddfoot\@evenfoot
    \def\@evenhead{\color{header1}\HLsmall\vbox{\thepage\hfill\HLsmall\leftmark\\[-0.35pc]
\color{gray}\rule{\textwidth}{2pt}}}%
%%%\color{gray}\rule{\textwidth}{2pt}\\[-0.166pc]
%%%\color{strip}\hspace*{-0.341pc}\rule{2pt}{52.188pc}}}%
    \def\@oddhead{\color{header1}\HLsmall\vbox{\rightmark\hfill\thepage\\[-0.35pc]
\color{gray}\rule{\textwidth}{2pt}}}%
%%%\color{gray}\rule{\textwidth}{2pt}\\[-0.166pc]
%%%\color{strip}\hspace*{\textwidth}\hspace*{0.175pc}\rule{2pt}{52.188pc}}}%
    \let\@mkboth\@gobbletwo
    \let\sectionmark\@gobble
    \let\subsectionmark\@gobble
    }


\newcommand\maketitle{\par
  \begingroup\def\@fnsymbol##1{\ensuremath{\ifcase##1\or *\or \dagger\or \ddagger\or
   \mathsection\or \mathparagraph\or \|\or \#\or \dagger\dagger
   \or \ddagger\ddagger\else\@ctrerr\fi}}
    \renewcommand{\thefootnote}{\fnsymbol{footnote}}%
    \def\@makefnmark{\hbox to\z@{$\m@th^{\@thefnmark}$\hss}}%
    \long\def\@makefntext##1{\sffamily\parindent 1em\noindent
            \hbox to1.8em{\hss$\m@th^{\@thefnmark}$}##1}%
    \if@twocolumn
      \ifnum \col@number=\@ne
        \@maketitle
      \else
        \twocolumn[\@maketitle]%
      \fi
    \else
      \global\@topnum\z@   % Prevents figures from going at top of page.
      \@maketitle
    \fi
    \thispagestyle{plain}\@thanks
  \endgroup
  \setcounter{footnote}{0}%
  \let\maketitle\relax\let\@maketitle\relax
  \gdef\@thanks{}\gdef\@author{}\gdef\@title{}\let\thanks\relax}
%_%_%_%_%
%_%_%_%_% Macros for subtitle (subauthor?), altered slugline/slugger for translated version
%_%_%_%_%
\long\def\subtitle#1{\gdef\@subtitle{\par\vskip8pt\footnotesize#1}}
\def\@subtitle{}
%
\long\def\supertitle#1{\gdef\@supertitle{\par\bfseries#1\vskip17.5pt\par}}
\def\@supertitle{}
%_%_%_%_%
%_%_%_%_%
%_%_%_%_%
%
\def\@translation{}
%

\def\copyrightlineone#1{\gdef\@copyrightlineone{#1}}
\def\copyrightlinetwo#1{\gdef\@copyrightlinetwo{#1}}

\def\@copyrightlineone{Society for Industrial and Applied Mathematics}
%\def\@copyrightlinetwo{xxx}
\let\@copyrightlinetwo\relax

\def\dedication#1{\gdef\@dedication{#1}}
\let\@dedication\relax


\def\slugger#1#2#3#4#5{\gdef\@slugger{\thispagestyle{plain}%
\vspace*{-40pt}
{\HLlittle\baselineskip10pt
\noindent
\expandafter\csname#1\endcsname\hspace*{\fill}
{\scriptsize{\copyright}} #2 \@copyrightlineone\vspace*{-1.2mm}\\
Vol.\ #3, No.\ #4, pp.\ #5
\hspace*{\fill} \@translation\@copyrightlinetwo\par}
\normalsize\vskip23pt}}
%%%%
\if@juq
\def\slugger#1#2#3#4#5{\gdef\@slugger{\thispagestyle{plain}%
\vspace*{-40pt}
{\HLlittle\baselineskip10pt
\noindent
\expandafter\csname#1\endcsname\hspace*{\fill}
{\scriptsize{\copyright}} #2 \@copyrightlineone\vspace*{-1.2mm}\\
Vol.\ #3, pp.\ #5
\hspace*{\fill} \ifx\@copyrightlinetwo\relax and American Statistical Association\else\@copyrightlinetwo\fi\par}
\normalsize\vskip23pt}}
\else
\fi
%
\if@sifin
\def\slugger#1#2#3#4#5{\gdef\@slugger{\thispagestyle{plain}%
\vspace*{-40pt}
{\HLlittle\baselineskip10pt
\noindent
\expandafter\csname#1\endcsname\hspace*{\fill}
{\scriptsize{\copyright}} #2 \@copyrightlineone\vspace*{-1.2mm}\\
Vol.\ #3, pp.\ #5
\hspace*{\fill} \@translation\@copyrightlinetwo\par}
\normalsize\vskip23pt}}
\else
\fi
%
\if@translated
\newcommand\tpa{T{\fiveptsize HEORY}~P{\fiveptsize ROBAB.}~A{\fiveptsize PPL}}% added 1/7/04
\def\@translation{Translated from Russian Journal}  
\else%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\newcommand\tpa{T{\fiveptsize HEORY}~P{\fiveptsize ROBAB.}~A{\fiveptsize PPL}}% added 1/7/04  
\fi
%
\def\@slugger{}
\def\@slugline{}
%_%_%_%_%
%_%_%_%_%
%_%_%_%_%
%%
%% >>tgk>> --- Added Summer 2015 ---
%%
%% Support for "supplement" class option, to change the title and labels.
\def\siampretitle{}
\def\siamprelabel{}
\if@supplement
\def\siampretitle{Supplementary Materials: }
\def\siamprelabel{SM}
\fi
%%
%% <<tgk<<
%%
\def\@maketitle{%
  \null
\@slugger
  \begin{center}\color{header1}%
\@supertitle%
%%
%% >>tgk>> --- Modified Summer 2015 ---
%%
%% Support for supplementary materials
    {\bfseries\MakeUppercase{\siampretitle}\@ucnothanks{\HLtitle\@title}\vspace{3.8pt}\par}%
%%
%% <<tgk<< 
%%
\vskip .075in%
{\normalsize\sffamily%
\spaceskip=1.5\fontdimen2\the\font%
\def\and{\hspace*{0.29pc}\footnotesize and }
\@tempswafalse\expandafter\@doauth\@author\and\relax}\\
\ifx\@dedication\relax
\else\bgroup\centering
\par\vskip2.8pt{\small\textit{\@dedication}}\\[-1pt]
\egroup
\fi
\color{gray}\rule{\textwidth}{4pt}%
\@subtitle%
  \end{center}%
  \par
  \vskip .11in}
\def\@ucnothanks#1{\expandafter\@ucnt#1\thanks\relax}
%%
%% >>tgk>> --- Modified Summer 2015 ---
%%
%% Fixed capitalization to work with macro for title
\def\@ucnt#1\thanks{\expandafter{#1}\futurelet\@tempa\@ucnta}
%%
%% <<tgk<< 
%%
\def\@ucnta{\ifx\@tempa\relax\else\@ucntb\fi}
\def\@ucntb#1\thanks\relax{\thanks{#1}}
\def\@doauth#1\and{\let\@nextdoa=\@doauth
 \def\@tempc{\@ucnothanks{#1}}
 \futurelet\@tempa\@doautha}
\def\@doautha{\ifx\@tempa\relax
  \if@tempswa {\and}\fi
  \let\@nextdoa=\relax
 \else
  \if@tempswa \gdef\and{,\ \scriptsize and }, \fi
 \fi
 \@tempc\unskip\@tempswatrue\@nextdoa}
\let\and=\relax

\newcommand{\sixptsize}{%
   \@setfontsize\sixptsize{6}{8}}

%%create five-point size
\newcommand{\fiveptsize}{%
   \@setfontsize\fiveptsize{5}{7}}


\newcommand\simac{SIAM J{\fiveptsize OURNAL} M{\fiveptsize ACRO}}
\newcommand\siap{SIAM J.\ A{\fiveptsize PPL}.\ M{\fiveptsize ATH}}
\newcommand\sicomp{SIAM J.\ C{\fiveptsize OMPUT}}
\newcommand\sicon{SIAM J.\ C{\fiveptsize ONTROL}  O{\fiveptsize PTIM}}
\newcommand\sidma{SIAM J.\ D{\fiveptsize ISCRETE} M{\fiveptsize ATH}}
\newcommand\sima{SIAM J.\ M{\fiveptsize ATH}.\ A{\fiveptsize NAL}}
\newcommand\simax{SIAM J.\ M{\fiveptsize ATRIX} A{\fiveptsize NAL}.\ A{\fiveptsize PPL}}
\newcommand\sinum{SIAM J.\ N{\fiveptsize UMER}.\ A{\fiveptsize NAL}}
\newcommand\siopt{SIAM J.\ O{\fiveptsize PTIM}}
\newcommand\sisc{SIAM J.\ S{\fiveptsize CI}.\ C{\fiveptsize OMPUT}}
\newcommand\sirev{SIAM R{\fiveptsize EV}}
\newcommand\mms{M{\fiveptsize ULTISCALE}~M{\fiveptsize ODEL}.~S{\fiveptsize IMUL}} 
\newcommand\siads{SIAM J.\ A{\HLlittlest PPLIED} D{\HLlittlest YNAMICAL} S{\HLlittlest YSTEMS}}
\newcommand\siims{SIAM J.\ I{\HLlittlest MAGING} S{\HLlittlest CIENCES}}
\newcommand\sifin{SIAM J.\ F{\HLlittlest INANCIAL} M{\HLlittlest ATH}.}
\newcommand\juq{SIAM/ASA J.\ U{\HLlittlest NCERTAINTY} Q{\HLlittlest UANTIFICATION}}
\newcommand\siaga{SIAM J.\ A{\HLlittlest PPL}.\ A{\HLlittlest LGEBRA} G{\HLlittlest EOMETRY}}

        
\setcounter{secnumdepth}{3}
\newcounter {section}
\newcounter {subsection}[section]
\newcounter {subsubsection}[subsection]
\newcounter {paragraph}[subsubsection]
\newcounter {subparagraph}[paragraph]
%%
%% >>tgk>> --- Modified Summer 2015 ---
%%
%% Adding supplement support.
\renewcommand\thesection       {\siamprelabel\arabic{section}}
%%
%% <<tgk<<
%%
\renewcommand\thesubsection    {\thesection.\arabic{subsection}}
\renewcommand\thesubsubsection {\thesubsection.\arabic{subsubsection}}
\renewcommand\theparagraph     {\thesubsubsection.\arabic{paragraph}}
\renewcommand\thesubparagraph  {\theparagraph.\arabic{subparagraph}}




\def\nopunct{\def\@mypunct{}}
\gdef\@mypunct{.}
\def\punct{\gdef\@mypunct{.}}


\def\@sect#1#2#3#4#5#6[#7]#8{\ifnum #2>\c@secnumdepth
     \def\@svsec{}\else 
     \refstepcounter{#1}\edef\@svsec{\csname the#1\endcsname.\hskip .5em }\fi
     \@tempskipa #5\relax
      \ifdim \@tempskipa>\z@ 
        \begingroup #6\relax
          \@hangfrom{\hskip #3\relax\@svsec}{\interlinepenalty \@M #8\par}
        \endgroup
       \csname #1mark\endcsname{#7}\addcontentsline
         {toc}{#1}{\ifnum #2>\c@secnumdepth \else
                      \protect\numberline{\csname the#1\endcsname}\fi
                    #7}\else
        \def\@svsechd{#6\hskip #3\@svsec #8\@mypunct\csname #1mark\endcsname
                      {#7}\addcontentsline
                           {toc}{#1}{\ifnum #2>\c@secnumdepth \else
                             \protect\numberline{\csname the#1\endcsname}\fi
                       #7}}\fi
     \@xsect{#5}}
\def\@ssect#1#2#3#4#5{\@tempskipa #3\relax
   \ifdim \@tempskipa>\z@
     \begingroup #4\@hangfrom{\hskip #1}{\interlinepenalty \@M
#5\@mypunct\par}\endgroup
   \else \def\@svsechd{#4\hskip #1\relax #5\@mypunct}\fi
    \@xsect{#3}}

              
\newcommand\section{\@startsection{section}{1}{.25in}%
                                  {1.3ex \@plus .5ex \@minus .2ex}%
                                  {-.5em \@plus -.1em}%
                                  {\reset@font\color{header1}\normalsize\HLtext}}
\newcommand\subsection{\@startsection{subsection}{2}{.25in}%
                                     {1.3ex\@plus .5ex \@minus .2ex}%
                                     {-.5em \@plus -.1em}%
                                     {\reset@font\color{header1}\normalsize\HLtext}}
\newcommand\subsubsection{\@startsection{subsubsection}{3}{.25in}%
                                        {1.3ex\@plus .5ex \@minus .2ex}%
                                        {-.5em \@plus -.1em}%
                                        {\reset@font\color{header1}\normalsize\HLtext}}
\newcommand\paragraph{\@startsection{paragraph}{4}{.25in}%
                                    {\parskip}%
                                    {-.5em plus -.1em}%
                                    {\reset@font\color{header1}\normalsize\HLtextlfital}}
\newcommand\subparagraph{\@startsection{subparagraph}{5}{\parindent}%
                                       {\parskip}%
                                       {-.5em plus -.1em}%
                                       {\reset@font\color{header1}\normalsize\HLtextlf}}


\if@twocolumn
  \setlength\leftmargini  {2em}
\else
  \setlength\leftmargini  {0.5in}
\fi
\setlength\leftmarginii  {22pt}
\setlength\leftmarginiii {18.7pt}
\setlength\leftmarginiv  {17pt}
\if@twocolumn
  \setlength\leftmarginv  {.5em}
  \setlength\leftmarginvi {.5em}
\else
  \setlength\leftmarginv  {10pt}
  \setlength\leftmarginvi {10pt}
\fi
\setlength  \leftmargin{\leftmargini}
\setlength  \labelsep  {.5em}
\setlength  \labelwidth{\leftmargini}
\addtolength\labelwidth{-\labelsep}
\@beginparpenalty -\@lowpenalty
\@endparpenalty   -\@lowpenalty
\@itempenalty     -\@lowpenalty
\renewcommand\theenumi{\arabic{enumi}}
\renewcommand\theenumii{\alph{enumii}}
\renewcommand\theenumiii{\roman{enumiii}}
\renewcommand\theenumiv{\Alph{enumiv}}
\newcommand\labelenumi{\textup{\theenumi.}}
\newcommand\labelenumii{\textup{(\theenumii)}}
\newcommand\labelenumiii{\textup{\theenumiii.}}
\newcommand\labelenumiv{\textup{\theenumiv.}}
\renewcommand\p@enumii{\theenumi}
\renewcommand\p@enumiii{\theenumi\theenumii}
\renewcommand\p@enumiv{\p@enumiii\theenumiii}
\newcommand\labelitemi{$\m@th\bullet$}
\newcommand\labelitemii{\normalfont\bfseries --}
\newcommand\labelitemiii{$\m@th\ast$}
\newcommand\labelitemiv{$\m@th\cdot$}
\newenvironment{description}
               {\list{}{\labelwidth\z@ \itemindent-\leftmargin
                        \let\makelabel\descriptionlabel}}
               {\endlist}
\newcommand\descriptionlabel[1]{\hspace\labelsep
                                \normalfont\bfseries #1}
\newcounter{rmnum}
\newenvironment{romannum}
               {\begin{list}{{\upshape (\roman{rmnum})}}{\usecounter{rmnum}
                \setlength{\leftmargin}{0pt}
                \setlength{\itemindent}{42pt}}}{\end{list}}
\newcounter{muni}
\newenvironment{remunerate}
               {\begin{list}{{\upshape \arabic{muni}.}}{\usecounter{muni}
                \setlength{\leftmargin}{0pt}
                \setlength{\itemindent}{38pt}}}{\end{list}}
                                
\newenvironment{@abssec}[1]{%
     \if@twocolumn
       \section*{#1}%
     \else
       \vspace{.05in}\footnotesize
       \parindent .2in
         \@hangfrom{\color{header1}\HLsmall\bfseries #1. }\ignorespaces 
     \fi}
     {\if@twocolumn\else\par\vspace{.1in}\fi}

\newenvironment{@doisec}[1]{%
     \if@twocolumn
       \section*{#1}%
     \else
       \vspace{.05in}\footnotesize
       \parindent .2in
         \@hangfrom{\color{header1}\HLsmall\bfseries #1. }\ignorespaces\ignorespaces
     \fi}
     {\if@twocolumn\else\par\noindent{\color{gray}\rule{\textwidth}{1pt}}
\vspace{-3ex}\fi}

\newenvironment{abstract}{\begin{@abssec}{\abstractname}}{\end{@abssec}}
\newenvironment{keywords}{\begin{@abssec}{\keywordsname}}{\end{@abssec}}
\newenvironment{keyword}{\begin{@abssec}{\keywordname}}{\end{@abssec}}
\newenvironment{AMS}{\begin{@abssec}{\AMSname}}{\end{@abssec}}
\newenvironment{AM}{\begin{@abssec}{\AMname}}{\end{@abssec}}
%\newenvironment{PII}{\begin{@abssec}{\PIIname}}{\end{@abssec}}
\newenvironment{DOI}{\begin{@doisec}{\DOIname}}{\end{@doisec}}


\newenvironment{verse}
               {\let\\=\@centercr
                \list{}{\itemsep      \z@
                        \itemindent   -1.5em%
                        \listparindent\itemindent
                        \rightmargin  \leftmargin
                        \advance\leftmargin 1.5em}%
                \item[]}
               {\endlist}
\newenvironment{quotation}
               {\list{}{\listparindent 1.5em%
                        \itemindent    \listparindent
                        \rightmargin   \leftmargin
                        \parsep        \z@ \@plus\p@}%
                \item[]}
               {\endlist}
\newenvironment{quote}
               {\list{}{\rightmargin\leftmargin}%
                \item[]}
               {\endlist}
               
%\def\@begintheorem#1#2{\vspace{\abovedisplayskip}\par\bgroup{\scshape #1\ #2. }\it\ignorespaces}
%\def\@opargbegintheorem#1#2#3{\par\bgroup%
%   {\scshape #1\ #2\ ({\upshape #3}). }\it\ignorespaces}
%\def\@endtheorem{\egroup\vspace{\belowdisplayskip}}
%\def\proof{\par{\it Proof}. \ignorespaces}
%
%\def\endproof{\vbox{\hrule height0.6pt\hbox{%
%   \vrule height1.3ex width0.6pt\hskip0.8ex
%   \vrule width0.6pt}\hrule height0.6pt
%  }}

\newlength{\@sectionspace}
\setlength{\@sectionspace}{1.3ex \@plus .5ex \@minus .2ex} %the space added before a new section
\newlength{\@negsectionspace}
\setlength{\@negsectionspace}{-1.3ex \@plus -.5ex \@minus -.2ex} %its negation

%%
%% >>jeh>> --- Added Summer 2016 ---
%%
%% Adding ORCID support.

\newcommand{\orcid}[1]{\ignorespaces}

%%
%% >>tgk>> --- Removed Summer 2015 ---
%% 
%\newcommand{\insertsectionspace}{\addvspace{\@sectionspace}}
%\newcommand{\removesectionspace}{\vspace{\@negsectionspace}} %I didn't end up needing these, but they might be needed somewhere
%
% \def\@begintheorem#1#2{\par\addvspace{\@sectionspace}{\scshape #1\ #2. }\itshape\ignorespaces}
%
% \def\@opargbegintheorem#1#2#3{\par\addvspace{\@sectionspace}{\scshape #1\ #2\ ({\upshape #3}). }\itshape\ignorespaces}
%
% \def\@endtheorem{\par\addvspace{\@sectionspace}}
%
% \def\proof{\par\addvspace{\@sectionspace}\textit{Proof}. \ignorespaces}
%
% \newcommand{\@proofbox}{\vbox{\hrule height0.6pt\hbox{\vrule height1.3ex width0.6pt\hskip0.8ex\vrule width0.6pt}\hrule height0.6pt}}
%
% \def\endproof{\ifmmode\@proofbox\else\@proofbox\par\addvspace{\@sectionspace}\fi}
%
% \if@onethmnum
%   \newtheorem{theorem}{Theorem}
%   \newtheorem{lemma}[theorem]{Lemma}
%   \newtheorem{corollary}[theorem]{Corollary}
%   \newtheorem{proposition}[theorem]{Proposition}
%   \newtheorem{definition}[theorem]{Definition}
% \else
%   \newtheorem{theorem}{Theorem}[section]
%   \newtheorem{lemma}[theorem]{Lemma}
%   \newtheorem{corollary}[theorem]{Corollary}
%   \newtheorem{proposition}[theorem]{Proposition}
%   \newtheorem{definition}[theorem]{Definition}
% \fi
%%
%% <<tgk<<
%%

% FROM FIXUP.STY
% We now redefine the eqnarray environment to correct the space around
% the operator.   Any changes to the definition in LaTeX itself
% will cause the `Warning: unable...'
% message to appear.  If this happens it will be necessary to update the
% definition of  \@tempb below and incorperate the changes into
% the new definitions of \eqnarray.
 
 
% This is the current definition of \eqnarray for the fleqn document style
% latex.ltx
 
\def\@tempb{%
   \stepcounter{equation}%
   \def\@currentlabel{\p@equation\theequation}%
   \global\@eqnswtrue
   \m@th
   \global\@eqcnt\z@
   \tabskip\@centering
   \let\\\@eqncr
   $$\everycr{}\halign to\displaywidth\bgroup
       \hskip\@centering$\displaystyle\tabskip\z@skip{##}$\@eqnsel
      &\global\@eqcnt\@ne\hskip \tw@\arraycolsep \hfil${##}$\hfil
      &\global\@eqcnt\tw@ \hskip \tw@\arraycolsep
         $\displaystyle{##}$\hfil\tabskip\@centering
      &\global\@eqcnt\thr@@ \hb@xt@\z@\bgroup\hss##\egroup
         \tabskip\z@skip
      \cr
}
\ifx\eqnarray\@tempb    % Try the default eqnarray environment
  \def\eqnarray{%
   \stepcounter{equation}%
   \def\@currentlabel{\p@equation\theequation}%
   \global\@eqnswtrue
   \m@th
   \global\@eqcnt\z@
   \tabskip\@centering
   \let\\\@eqncr
   $$\everycr{}\halign to\displaywidth\bgroup
       \hskip\@centering$\displaystyle\tabskip\z@skip{##}$\@eqnsel
      &\global\@eqcnt\@ne \hfil$\displaystyle{{}##{}}$\hfil
      &\global\@eqcnt\tw@ $\displaystyle{##}$\hfil\tabskip\@centering
      &\global\@eqcnt\thr@@ \hb@xt@\z@\bgroup\hss##\egroup
         \tabskip\z@skip
      \cr
}
\else    \typeout{Warning: Unable to fix unknown version of \string\eqnarray.}
\fi
 
\def\@tempb{}

%%
%% >>tgk>> --- Removed Summer 2015 ---
%%
%% New Mathops.

% \newcommand\const{\mathop{\operator@font const}\nolimits}
% \newcommand\diag{\mathop{\operator@font diag}\nolimits}
% \newcommand\grad{\mathop{\operator@font grad}\nolimits}
% \newcommand\Range{\mathop{\operator@font Range}\nolimits}
% \newcommand\rank{\mathop{\operator@font rank}\nolimits}
% \newcommand\supp{\mathop{\operator@font supp}\nolimits}
%%
%% <<tgk<<
%%

%%
%% >>tgk>> --- Modified Summer 2015 ---
%%
%% The original changes to introduce the appendix didn't work
%% correctly. In particular, calling \section*{Acknowledgments} after
%% declaring \appendix produced an appendix with a letter (i.e.,
%% Appendix B) but no title --- exactly the reverse of what we would
%% expect. Now, using \section* produces what you would expect, i.e.,
%% just the title "Acknowledgments". The SIAM style guide also allows
%% a numbered but untitled section, so the command \appendixnotitle is
%% defined to facilitate that. Not sure it should be explicitly
%% documented??
%%

\newcommand\gobblepars{%
    \@ifnextchar\par%
        {\expandafter\gobblepars\@gobble}%
        {}}

\newcommand\appendix{%
  \setcounter{section}{0}
  \setcounter{subsection}{0}
  \renewcommand\thesection{\Alph{section}}
  \renewcommand{\section}{\secdef\append\sappend}
  \newcommand{\appendixnotitle}{%
    \refstepcounter{section}%
    {\par\addvspace{\@sectionspace} 
     \color{header1}\reset@font\normalsize\HLtext\appendixname\ \thesection. \gobblepars}%
    \addcontentsline{toc}{section}{\appendixname~\thesection}%
    }
}

\newcommand\append[2][?]{%
  \refstepcounter{section}%
  {\par\addvspace{\@sectionspace} 
    \color{header1}\reset@font\normalsize\HLtext\appendixname\ \thesection. #2\@mypunct{} }%
  \addcontentsline{toc}{section}{\appendixname~\thesection. #2}%
  \gobblepars
}

\newcommand\sappend[1]{%
  {\par\addvspace{\@sectionspace} 
    \color{header1}\reset@font\normalsize\HLtext#1\@mypunct{} }%
  \addcontentsline{toc}{section}{#1}%
  \gobblepars
}
%% 
%% <<tgk<<
%%

\setlength\arraycolsep{5\p@}
\setlength\tabcolsep{6\p@}
\setlength\arrayrulewidth{.4\p@}
\setlength\doublerulesep{2\p@}
\setlength\tabbingsep{\labelsep}
\skip\@mpfootins = \skip\footins
\setlength\fboxsep{3\p@}
\setlength\fboxrule{.4\p@}


\newcounter{figure}
%%
%% >>tgk>> --- Modified Summer 2015 ---
%%
%% Added \siamprelabel for supplement.
\renewcommand\thefigure{\siamprelabel\@arabic\c@figure}
%%
%% <<tgk<<
%%
\def\fps@figure{tp}
\def\ftype@figure{1}
\def\ext@figure{lof}
\def\fnum@figure{\figurename~\thefigure}
\newenvironment{figure}
               {\@float{figure}}
               {\end@float}
\newenvironment{figure*}
               {\@dblfloat{figure}}
               {\end@dblfloat}
\newcounter{table}
%%
%% >>tgk>>  Modified Summer 2015
%%
%% Adding support for supplement
\renewcommand{\thetable}{\siamprelabel\@arabic\c@table}
%%
%% <<tgk<<
%%
\def\fps@table{tp}
\def\ftype@table{2}
\def\ext@table{lot}
\def\fnum@table{\tablename~\thetable}
\newenvironment{table}
               {\@float{table}}
               {\end@float}
\newenvironment{table*}
               {\@dblfloat{table}}
               {\end@dblfloat}
\newlength\abovecaptionskip
\newlength\belowcaptionskip
\setlength\abovecaptionskip{10\p@}
\setlength\belowcaptionskip{10\p@}
\def\@figtxt{figure}
\long\def\@makecaption#1#2{%
    \footnotesize
    \setlength{\parindent}{1.5pc}
  \ifx\@captype\@figtxt
    \vskip\abovecaptionskip
    \setbox\@tempboxa\hbox{{\normalfont\color{header1}\HLsmall #1.} {\normalfont\itshape #2}}%
    \ifdim \wd\@tempboxa >\hsize
      {\normalfont\color{header1}\HLsmall #1.} {\normalfont\itshape #2}\par
    \else
      \global\@minipagefalse
      \hb@xt@\hsize{\hfil\box\@tempboxa\hfil}%
    \fi
  \else
    \hbox to\hsize{\hfil{\normalfont\color{header1}\HLsmall #1}\hfil}%
    \setbox\@tempboxa\hbox{{\normalfont\itshape #2}}%
    \ifdim \wd\@tempboxa >\hsize
      {\normalfont\itshape #2}\par
    \else
     \global\@minipagefalse
      \hb@xt@\hsize{\hfil\box\@tempboxa\hfil}%
    \fi
    \vskip\belowcaptionskip
  \fi}
\DeclareOldFontCommand{\rm}{\normalfont\rmfamily}{\mathrm}
\DeclareOldFontCommand{\sf}{\normalfont\sffamily}{\mathsf}
\DeclareOldFontCommand{\tt}{\normalfont\ttfamily}{\mathtt}
\DeclareOldFontCommand{\bf}{\normalfont\bfseries}{\mathbf}
\DeclareOldFontCommand{\it}{\normalfont\itshape}{\mathit}
\DeclareOldFontCommand{\sl}{\normalfont\slshape}{\@nomath\sl}
\DeclareOldFontCommand{\sc}{\normalfont\scshape}{\@nomath\sc}
\DeclareRobustCommand*\cal{\@fontswitch{\relax}{\mathcal}}
\DeclareRobustCommand*\mit{\@fontswitch{\relax}{\mathnormal}}
\newcommand\@pnumwidth{1.55em}
\newcommand\@tocrmarg {2.55em}
\newcommand\@dotsep{4.5}

\newdimen\bibindent
\bibindent=16pt
\newenvironment{thebibliography}[1]
     {\par\addvspace{.25in}
     \begin{center}
     \mbox{\color{header1}\footnotesize\HLtext REFERENCES}
     \end{center}
     \@mkboth{\color{header1}\expandafter{\refname}}{\color{header1}\expandafter{\refname}}
     \addvspace{.15in}\nopagebreak%
      \list{\@biblabel{\arabic{enumi}}}%
           {\settowidth\labelwidth{\@biblabel{#1}}%
            \leftmargin\labelwidth
            \advance\leftmargin\labelsep
%            \if@openbib
              \advance\leftmargin\bibindent
              \itemindent -\bibindent
              \listparindent \itemindent
              \parsep \z@
%            \fi
            \usecounter{enumi}%
            \let\p@enumi\@empty
            \renewcommand\theenumi{\arabic{enumi}}}%
%      \if@openbib
%        \renewcommand\newblock{\par}
%      \else
        \renewcommand\newblock{\hskip .11em \@plus.33em \@minus.07em}%
%      \fi
      \sloppy\clubpenalty4000\widowpenalty4000%
      \sfcode`\.=\@m\relax\footnotesize}
     {\def\@noitemerr
       {\@latex@warning{Empty `thebibliography' environment}}%
      \endlist}
     {\def\@noitemerr
       {\@latex@warning{Empty `thebibliography' environment}}%
      \endlist}
\newcommand\newblock{}
\newenvironment{theindex}
               {\if@twocolumn
                  \@restonecolfalse
                \else
                  \@restonecoltrue
                \fi
                \columnseprule \z@
                \columnsep 35\p@
                \twocolumn[\section*{\indexname}]%
                \@mkboth{\uppercase{\indexname}}%
                        {\uppercase{\indexname}}%
                \thispagestyle{plain}\parindent\z@
                \parskip\z@ \@plus .3\p@\relax
                \let\item\@idxitem}
               {\if@restonecol\onecolumn\else\clearpage\fi}
\newcommand\@idxitem  {\par\hangindent 40\p@}
\newcommand\subitem   {\par\hangindent 40\p@ \hspace*{20\p@}}
\newcommand\subsubitem{\par\hangindent 40\p@ \hspace*{30\p@}}
\newcommand\indexspace{\par \vskip 10\p@ \@plus5\p@ \@minus3\p@\relax}
\renewcommand\footnoterule{%
  \kern-3\p@
  \hrule width \textwidth
  \kern 2.6\p@}
\long\def\@makefntext#1{%
    \parindent .25in%
    \noindent
    \hbox to .25in{\hss\@makefnmark}#1}
\newcommand\contentsname{Contents}
\newcommand\listfigurename{List of Figures}
\newcommand\listtablename{List of Tables}
\newcommand\refname{References}
\newcommand\indexname{Index}
\newcommand\figurename{Figure}
\newcommand\tablename{Table}
\newcommand\partname{Part}
\newcommand\appendixname{Appendix}
\newcommand\abstractname{Abstract}
\newcommand\keywordsname{Key words}
\newcommand\keywordname{Key word}
\newcommand\AMSname{AMS subject classifications}
\newcommand\AMname{AMS subject classification}
%\newcommand\PIIname{PII}
\newcommand\DOIname{DOI\@}
%\newcommand\URL{\protect\\ \hspace*{15.37pt}http://www.siam.org/journals/}
\newcommand\URL[1]{\protect\\ \hspace*{1.8em}\protect\href{http://www.siam.org/journals/#1}{http://www.siam.org/journals/#1}}
\newcommand\today{\ifcase\month\or
  January\or February\or March\or April\or May\or June\or
  July\or August\or September\or October\or November\or December\fi
  \space\number\day, \number\year}
\newcommand\funding[1]{\protect\\ \hspace*{1.8em}{\color{header1}\bfseries Funding:} #1}
\newcommand\sameauthor{\leavevmode\vrule height 2pt depth -1.6pt width 23pt}
\setlength\columnsep{10\p@}
\setlength\columnseprule{0\p@}
\pagestyle{plain}
\pagenumbering{arabic}      % Arabic page numbers

%%
%% >>tgk>> --- Removed Summer 2015 ---
%%
% \if@compatibility%
% \else
%   \if@oneeqnum
%   \else
%      \@addtoreset{equation}{section}   %  \section resets 'equation' counter
%      \renewcommand{\theequation}{\thesection.\arabic{equation}}  
%   \fi
%
%   \if@onefignum
%   \else
%     \@addtoreset{figure}{section}
%     \renewcommand{\thefigure}{\thesection.\@arabic\c@figure}
%   \fi
%
%   \if@onetabnum
%   \else
%     \@addtoreset{table}{section}
%     \renewcommand{\thetable}{\thesection.\@arabic\c@table}
%   \fi
%
%   \if@onethmnum
%   \else
%     \@addtoreset{theorem}{section}
%     \renewcommand{\thetheorem}{\thesection.\arabic{theorem}}
%   \fi
% \fi
%%
%% <<tgk<<
%%

\onecolumn

\gdef\@siamlabel@error#1#2{%
   \GenericError{%
      \space\space\space\@spaces\@spaces\@spaces
   }{%
      SIAM Label Error: #1%
   }{%
      Correct multiply-defined labels.%
   }{#2}%
}

%%% NEW -- causes multiply defined labels to generate errors
\def\@newl@bel#1#2#3{%
  \@ifundefined{#1@#2}%
    \relax
    {\gdef \@multiplelabels {%
      \@latex@warning@no@line{Label `#2' multiply defined}}%
      \@siamlabel@error{There were multiply-defined labels}{}}%
  \global\@namedef{#1@#2}{#3}}
\def\newlabel{\@newl@bel r}
\@onlypreamble\@newl@bel
\let \@multiplelabels \relax
\def\label#1{\@bsphack
  \protected@write\@auxout{}%
         {\string\newlabel{#1}{{\@currentlabel}{\thepage}}}%
  \@esphack}
\def\refstepcounter#1{\stepcounter{#1}%
    \protected@edef\@currentlabel
       {\csname p@#1\endcsname\csname the#1\endcsname}%
}
%%%



% \def\newarticle{\input{newart.tex}}

% \RequirePackage[dvips]{color}
%%
%% >>tgk>> --- Removed Summer 2015 ---
%%

% %\definecolor{header1}{cmyk}{.9,.5,0,.35}
% %\definecolor{blue1}{cmyk}{.9,.7,0,0}
% %\definecolor{blue2}{cmyk}{.93,.95,.2,.07}
% %\definecolor{maroon}{cmyk}{.4,1,.3,.2}
% %\definecolor{gold1}{cmyk}{.2,.2,1,.1}
% %\definecolor{gray}{cmyk}{0,0,0,.5}
% %\definecolor{green1}{cmyk}{1,0,1,0}
% %\definecolor{proofcolor}{cmyk}{1,0,1,0}
% %\definecolor{red1}{cmyk}{0,1,.8,0}
% %\definecolor{orange1}{cmyk}{0,.55,1,0}
% %\definecolor{strip}{cmyk}{.6,.1,.1,.1}

% \definecolor{header1}{cmyk}{0,0,0,1}
% \definecolor{blue1}{cmyk}{0,0,0,1}
% \definecolor{blue2}{cmyk}{0,0,0,1}
% \definecolor{maroon}{cmyk}{0,0,0,1}
% \definecolor{gold1}{cmyk}{0,0,0,1}
% \definecolor{gray}{cmyk}{0,0,0,1}
% \definecolor{green1}{cmyk}{0,0,0,1}
% \definecolor{proofcolor}{cmyk}{0,0,0,1}
% \definecolor{red1}{cmyk}{0,0,0,1}
% \definecolor{orange1}{cmyk}{0,0,0,1}
% \definecolor{strip}{cmyk}{0,0,0,1}


% \RequirePackage[]{graphics,graphicx}
% \RequirePackage[colorlinks,naturalnames=false,hypertexnames=false,breaklinks]{hyperref}%new
% \urlstyle{same}
% \usepackage{breakurl}%new
% \def\wwwbrowser{C:\string\Program\space
% Files\string\Plus!\string\Microsoft\space
% Internet\string\iexplore.exe}
% %\definecolor{extlink}{cmyk}{.05,1,1,.45}
% %\definecolor{intlink}{cmyk}{1,0,1,.5}
% %\definecolor{softpage}{cmyk}{0,0.01,.05,0}
% \definecolor{extlink}{cmyk}{0,0,0,0.7}
% \definecolor{intlink}{cmyk}{0,0,0,0.7}
% \definecolor{softpage}{cmyk}{0,0,0,0.7}

% \def\@linkcolor{intlink}
% \def\@anchorcolor{black}
% \def\@citecolor{intlink}
% \def\@filecolor{cyan}
% \def\@urlcolor{extlink}
% \def\@menucolor{red}
%%
%% <<tgk<<
%%
%%%\def\@pagecolor{softpage}

%%
%% >>tgk>> --- Added Summer 2015 ---
%%
%% Support for cross-reference (xr-hyper).
\RequirePackage{xr-hyper}[6.00]
%%
%% <<tgk<<
%%
%% >>tgk>> --- Added Summer 2015 ---
%%
\RequirePackage{ifpdf}[2.3]
%%
%% <<tgk<<
%%
%% >>tgk>> --- Added Summer 2015 ---
%%
%% Support for cross-reference hyperlinks
%% (hyperref). Made it so that it works for both dvi/ps and pdf
%% (ifpdf, breakurl).
%%
\if@bakoma
\RequirePackage[dvips]{hyperref}[6.83]
\else
\RequirePackage{hyperref}[6.83]
\fi
\hypersetup{
  colorlinks=false,
  frenchlinks=false,
  pdfborder={0 0 0},
  naturalnames=false,
  hypertexnames=false,
  breaklinks
}
\urlstyle{same}
\RequirePackage{xcolor}[2.11]
\definecolor{header1}{cmyk}{.9,.5,0,.35}
\definecolor{blue1}{cmyk}{.9,.7,0,0}
\definecolor{blue2}{cmyk}{.93,.95,.2,.07}
\definecolor{maroon}{cmyk}{.4,1,.3,.2}
\definecolor{gold1}{cmyk}{.2,.2,1,.1}
\definecolor{gray}{cmyk}{0,0,0,.5}
\definecolor{green1}{cmyk}{1,0,1,0}
\definecolor{proofcolor}{cmyk}{1,0,1,0}
\definecolor{red1}{cmyk}{0,1,.8,0}
\definecolor{orange1}{cmyk}{0,.55,1,0}
\definecolor{strip}{cmyk}{.6,.1,.1,.1}

\ifpdf
\usepackage{graphics,graphicx}
\usepackage{epstopdf}
\else
\usepackage{graphics,graphicx}
   \RequirePackage{breakurl}[1.40]
   \if@nohypdvips
   \else
   \usepackage{hypdvips}
   \fi
\fi
%%
%% <<tgk<<
%%
%% >>tgk>> --- Added Summer 2015 ---
%% 

\colorlet{siaminlinkcolor}{green!50!black}
\colorlet{siamexlinkcolor}{red!50!black}
\colorlet{siamreviewcolor}{black!50}
%%
%% <<tgk<<
%%
%% >>tgk>> --- Added Summer 2015 ---
%% 
%% Add support for color in order to color the hyperlinks.
%% 
\if@hidelinks
\hypersetup{ hidelinks = true }
\else
\hypersetup{
  colorlinks = true,
  allcolors = siaminlinkcolor,
  urlcolor = siamexlinkcolor,
}
\fi
%%
%% <<tgk<<
%%
\newcommand{\email}[1]{\protect\href{mailto:#1}{#1}}
%%
%% >>tgk>> --- Modified Summer 2015 ---
%% 
\newcommand{\mref}[1]{\burlalt{mailto:#1}{#1}}
%%
%% <<tgk<<
%%
%% >>tgk>> --- Removed Summer 2015 ---
%\newcommand{\web}[1]{\href{#1}{#1}}
%%
%% <<tgk<< 
%%

%%%\pagecolor{softpage}


%%%%to fix link jump to "bottom" of float
\RequirePackage[all]{hypcap} [1.11]

\setlength{\parskip}{1\parskip}

%%
%% >>tgk>> --- Added Summer 2015 ---
%%
% This needs to be loaded *before* cleveref
\RequirePackage{algorithm}[0.1]
\renewcommand{\ALG@name}{Algorithm}
\renewcommand\thealgorithm{\siamprelabel\@arabic\c@algorithm}
%%
%% <<tgk<<
%%
%% >>tgk>> --- Added Summer 2015 ---
%%
%% Adding cleveref package for smart citations, with customizations to
%% make it act like SIAM expects.
\RequirePackage[capitalize,nameinlink]{cleveref}[0.19]

% Per SIAM Style Manual, "section" should be lowercase
\crefname{section}{section}{sections}
\crefname{subsection}{subsection}{subsections}

% Per SIAM Style Manual, "Figure" should be spelled out in references
\Crefname{figure}{Figure}{Figures}

% Per SIAM Style Manual, don't say equation in front on an equation.
\crefformat{equation}{\textup{#2(#1)#3}}
\crefrangeformat{equation}{\textup{#3(#1)#4--#5(#2)#6}}
\crefmultiformat{equation}{\textup{#2(#1)#3}}{ and \textup{#2(#1)#3}}
{, \textup{#2(#1)#3}}{, and \textup{#2(#1)#3}}
\crefrangemultiformat{equation}{\textup{#3(#1)#4--#5(#2)#6}}%
{ and \textup{#3(#1)#4--#5(#2)#6}}{, \textup{#3(#1)#4--#5(#2)#6}}{, and \textup{#3(#1)#4--#5(#2)#6}}

% But spell it out at the beginning of a sentence.
\Crefformat{equation}{#2Equation~\textup{(#1)}#3}
\Crefrangeformat{equation}{Equations~\textup{#3(#1)#4--#5(#2)#6}}
\Crefmultiformat{equation}{Equations~\textup{#2(#1)#3}}{ and \textup{#2(#1)#3}}
{, \textup{#2(#1)#3}}{, and \textup{#2(#1)#3}}
\Crefrangemultiformat{equation}{Equations~\textup{#3(#1)#4--#5(#2)#6}}%
{ and \textup{#3(#1)#4--#5(#2)#6}}{, \textup{#3(#1)#4--#5(#2)#6}}{, and \textup{#3(#1)#4--#5(#2)#6}}

% Make number non-italic in any environment.
\crefdefaultlabelformat{#2\textup{#1}#3}
%%
%% <<tgk<<
%%
%% >>tgk>> --- Added Summer 2015 ---
%%
%% Setting up theorems using ntheorem package, customizing to do the
%% indentations and other features that SIAM likes. Also, adding
%% macros that can be use to declare additional theorem-like
%% environments. The \newtheorem calls have to happen /after/ loading
%% cleveref when using ntheorem and sharing the same numbering.

% We fix the default style to have the indents that SIAM wants before
% theorem and proof definitions.
\renewtheoremstyle{plain}% Allow loooong optional labels for theorems???? JR
 {\item[\hskip\labelsep\hskip\parindent \color{header1}\theorem@headerfont ##1\ \textup{##2\theorem@separator}]}%
 {\item[\hskip\labelsep\hskip\parindent \color{header1}\theorem@headerfont ##1\ \textup{##2}]{\color{header1}\sffamily\textup{(##3)\theorem@separator}}\ }


\renewtheoremstyle{nonumberplain}%
 {\item[\theorem@headerfont\hskip\labelsep\hskip\parindent\color{header1} ##1\theorem@separator]}%
{\item[\theorem@headerfont\hskip\labelsep\hskip\parindent\color{header1} ##3\theorem@separator]}


% Retained from old style file
%\newcommand{\proofbox}{\vbox{\hrule height0.6pt\hbox{\vrule height1.3ex width0.6pt\hskip0.8ex\vrule width0.6pt}\hrule height0.6pt}}
\newcommand{\proofbox}{\textcolor{header1}{\rule{1.5ex}{1.5ex}}}

% Extra space around theorem-like environments
% Extra space around theorem-like environments
\theorempreskip{1ex plus .25ex minus .1ex}
\theorempostskip{1ex plus .25ex minus .1ex}
%\theorempreskip{10\p@ \@plus2\p@ \@minus5\p@}
%\theorempostskip{10\p@ \@plus2\p@ \@minus5\p@}



% Proof environment: No number, italic header, normal body, ends with proofbox.
\theoremstyle{nonumberplain}
\theoremheaderfont{\normalfont\itshape}
\theorembodyfont{\normalfont}
\theoremseparator{.}
\theoremsymbol{\proofbox}
\newtheorem{proof}{Proof}

% Theorem environment: Small-caps header, italize body.
\theoremstyle{plain}
\theoremheaderfont{\normalfont\sffamily}
\theorembodyfont{\normalfont\itshape}
\theoremseparator{.}
\theoremsymbol{}
\newtheorem{theorem}{Theorem}

% Command to create other theorem-like environments, to be numbered
% along with the theorems.
\newcommand{\newsiamthm}[2]{
  \theoremstyle{plain}
  \theoremheaderfont{\normalfont\sffamily}
  \theorembodyfont{\normalfont\itshape}
  \theoremseparator{.}
  \theoremsymbol{}
  \newtheorem{#1}[theorem]{#2}
}

% Other predefined theorem-like environments
\newsiamthm{lemma}{Lemma}
\newsiamthm{corollary}{Corollary}
\newsiamthm{proposition}{Proposition}
\newsiamthm{definition}{Definition}

% Command to create remark-like environments, to be numbered
% along with the theorems.
\newcommand{\newsiamremark}[2]{
  \theoremstyle{plain}
  \theoremheaderfont{\normalfont\itshape}
  \theorembodyfont{\normalfont}
  \theoremseparator{.}
  \theoremsymbol{}
  \newtheorem{#1}[theorem]{#2}
}
%%
%% <<tgk<<
%%

%new: make new head for assumptions, remarks, etc. Numbered? Unnumbered?

%%
%% >>tgk>> --- Removed Summer 2015 ---
%%
% %%% create theorems, etc. with upright font, no italic
% \def\newheading#1{%
%   \@ifnextchar[{\@othmup{#1}}{\@nthmup{#1}}}
% \def\@nthmup#1#2{%
%   \@ifnextchar[{\@xnthmup{#1}{#2}}{\@ynthmup{#1}{#2}}}
% \def\@xnthmup#1#2[#3]{%
%   \expandafter\@ifdefinable\csname #1\endcsname
%     {\@definecounter{#1}\@newctr{#1}[#3]%
%      \expandafter\xdef\csname the#1\endcsname{%
%        \expandafter\noexpand\csname the#3\endcsname \@thmcountersep
%           \@thmcounterup{#1}}%
%      \global\@namedef{#1}{\@thmup{#1}{#2}}%
%      \global\@namedef{end#1}{\@endtheoremup}}}
% \def\@ynthmup#1#2{%
%   \expandafter\@ifdefinable\csname #1\endcsname
%     {\@definecounter{#1}%
%      \expandafter\xdef\csname the#1\endcsname{\@thmcounterup{#1}}%
%      \global\@namedef{#1}{\@thmup{#1}{#2}}%
%      \global\@namedef{end#1}{\@endtheoremup}}}
% \def\@othmup#1[#2]#3{%
%   \@ifundefined{c@#2}{\@nocounterr{#2}}%
%     {\expandafter\@ifdefinable\csname #1\endcsname
%     {\global\@namedef{the#1}{\@nameuse{the#2}}%
%   \global\@namedef{#1}{\@thmup{#2}{#3}}%
%   \global\@namedef{end#1}{\@endtheoremup}}}}
% \def\@thmup#1#2{%
%   \refstepcounter{#1}%
%   \@ifnextchar[{\@ythmup{#1}{#2}}{\@xthmup{#1}{#2}}}
% \def\@xthmup#1#2{%
%   \@begintheoremup{#2}{\csname the#1\endcsname}\ignorespaces}
% \def\@ythmup#1#2[#3]{%
%   \@opargbegintheoremup{#2}{\csname the#1\endcsname}{#3}\ignorespaces}
% \def\@thmcounterup#1{\noexpand\arabic{#1}}
% \def\@thmcountersep{.}
% \def\@begintheoremup#1#2{\trivlist
%    \item[\hskip \labelsep{\bfseries #1\ #2.}]\upshape}
% \def\@opargbegintheoremup#1#2#3{\trivlist
%       \item[\hskip \labelsep{\bfseries #1\ #2\ (#3).}]\upshape}
% \def\@endtheoremup{\endtrivlist}
%%
%% <<tgk<<
%%

%%
%% >>tgk>> --- Moved elsewhere, Summer 2015
%%
%\usepackage{lineno}
%%
%% <<tgk<<
%%

\setlength{\textheight}{594.8005pt} %{598.2275pt}


%%
%% >>jeh>> --- Updated Fall 2016 ---
%%
%% >>tgk>> --- Added Summer 2015 ---
%%
% Support for supplement numbering
\renewcommand{\theequation}{\siamprelabel\arabic{equation}}
\renewcommand{\thepage}{\siamprelabel\arabic{page}}
\renewcommand{\thetheorem}{\siamprelabel\arabic{theorem}}
\let\svbibcite\bibcite
\def\bibcite#1#2{\svbibcite{#1}{\siamprelabel#2}}
%%
%% <<tgk<<
%%
%% >>tgk>> --- Added Summer 2015 ---
%%
% Adding a command to do running heads with uppercase and supplement support.
\newcommand{\headers}[2]{
% Declare page headings - use the \siampretitle command, which inserts
% "Supplementary Material" when appropriate.
\pagestyle{myheadings}
\markboth{\uppercase\expandafter{#2}}
{\uppercase\expandafter{\siampretitle{#1}}}}
%%
%% <<tgk<<
%%
%% >>tgk>> --- Added Summer 2015 ---
%%
%% Support for "review" class option to turn on linenumbers via the
%% lineno package. Slightly complicated because the lineno and amsmath
%% packages do not play well together.
\if@review
  \RequirePackage[mathlines]{lineno}[4.41]
  \linenumbers
  \renewcommand{\linenumberfont}{\normalfont\footnotesize\color{siamreviewcolor}}
  % The \linenumbers command does not play nice with amsmath, so we
  % have added some patches to fix it. See   
  % http://phaseportrait.blogspot.com/2007/08/lineno-and-amsmath-compatibility.html
  \newcommand*\patchAmsMathEnvironmentForLineno[1]{%
    \expandafter\let\csname old#1\expandafter\endcsname\csname #1\endcsname
    \expandafter\let\csname oldend#1\expandafter\endcsname\csname end#1\endcsname
    \renewenvironment{#1}%
    {\linenomath\csname old#1\endcsname}%
    {\csname oldend#1\endcsname\endlinenomath}}% 
  \newcommand*\patchBothAmsMathEnvironmentsForLineno[1]{%
    \patchAmsMathEnvironmentForLineno{#1}%
    \patchAmsMathEnvironmentForLineno{#1*}}%
  \patchBothAmsMathEnvironmentsForLineno{equation}%
  \patchBothAmsMathEnvironmentsForLineno{align}%
  \patchBothAmsMathEnvironmentsForLineno{flalign}%
  \patchBothAmsMathEnvironmentsForLineno{alignat}%
  \patchBothAmsMathEnvironmentsForLineno{gather}%
  \patchBothAmsMathEnvironmentsForLineno{multline}%
  \renewcommand{\footercopyright}{\textcolor{siamreviewcolor}%
    {\textit{This manuscript is for review purposes only.}}}
\fi
%%
%% <<tgk<<
%%

\newcommand{\sevenptsize}{%
   \@setfontsize\sixptsize{7}{9}}






\newcommand{\HLtitle}{\large\sffamily\bfseries}
\newcommand{\HLtitleital}{\sffamily\bfseries\itshape}
\newcommand{\HLtext}{\sffamily\bfseries}
\newcommand{\HLtextital}{\sffamily\bfseries\itshape}
\newcommand{\HLtextlf}{\sffamily}
\newcommand{\HLtextlfital}{\sffamily\itshape}
\newcommand{\HLsmall}{\footnotesize\sffamily\bfseries}
\newcommand{\HLsmallital}{\footnotesize\sffamily\bfseries\itshape}
\newcommand{\HLlittle}{\sevenptsize\sffamily}
\newcommand{\HLlittleital}{\sevenptsize\sffamily\itshape}
\newcommand{\HLlittlest}{\sixptsize\sffamily}
\newcommand{\HLlittlestital}{\sixptsize\sffamily\itshape}



%_%_%_%_%
%_%_%_%_% patches, fixes JR 1/19/16
%_%_%_%_%


%_%_%_%_% for the benefit of Bakoma, no negative effect on Miktex, pdflatex
\newcommand{\listoffigures}{}
\newcommand{\listoftables}{}
\newcommand{\tableofcontents}{}
\ifpdf
  \DeclareGraphicsExtensions{.eps,.pdf,.png,.jpg,.jpeg}
\else
  \DeclareGraphicsExtensions{.eps}
\fi

%_%_%_%_% fixes a bug in ntheorem; % ending first line prevents 
%_%_%_%_% misalignment of equation numbers in eqnarray
\gdef\PotEndMark#1{%
\@ifnextchar[%]
    {\PotEndMark@opt{#1}}{\SetEndMark{\InTheoType}{#1}{\relax}}}%


%_%_%_%_% flag ro remove belowdisplay spacing in math
\newcommand{\nomathspace}{\belowdisplayshortskip 0\p@ \@plus0\p@ \@minus0\p@%
\belowdisplayskip 0\p@ \@plus0\p@ \@minus0\p@}




\endinput
%% 
%% End of file `siamonline1116.cls'.




==> siamplain.bst.txt <==

% ====================== SIAM.BST ================================ % 
% SIAM bibliography style (24-Jan-88 version)
%    numeric labels, alphabetic order, Mathematical Reviews abbreviations,
%    names in \sc, titles in italics, book titles mixed upper-lower and
%article
%    titles lowercase, commas separate all fields except before "notes".
%
%   History
%    1/30/86    (HWT)    Original version, by Howard Trickey.
%    6/15/87    (HWT)    Fix format.editors---Martin Costabel.
%    1/24/88    (OP&HWT) Updated for BibTeX version 0.99a, Oren Patashnik;
%            THIS `siam' VERSION DOES NOT WORK WITH BIBTEX 0.98i.
%    4/3/15     (TGK)    Added support for electronic crossreferences and article IDs.
%    6/9/16     (JEH)    Fixed DOI, arXiv, and PubMed entries.
%    6/14/16    (JEH)    Fixed format.editors function.
%    11/4/16    (JEH)    Changes to DOI, arXiv, and PubMed entries.

ENTRY
  { address
    author
    booktitle
    chapter
    edition
    editor
    eid
    howpublished
    institution
    journal
    key
    month
    note
    number
    pagetotal
    organization
    pages
    publisher
    school
    series
    title
    type
    volume
    year
    url
    urldate
    doi
    doiclass
    eprint
    eprintclass
    archive
    archiveprefix
  }
  {}
  { label }

INTEGERS { output.state before.all mid.sentence after.block }

FUNCTION {init.state.consts}
{ #0 'before.all :=
  #1 'mid.sentence :=
  #2 'after.block :=
}

STRINGS { s t }

FUNCTION {output.nonnull}
{ 's :=
  output.state mid.sentence =
    { ", " * write$ }
    { output.state after.block =
    { add.period$ write$
      newline$
      "\newblock " write$
    }
    'write$
      if$
      mid.sentence 'output.state :=
    }
  if$
  s
}

FUNCTION {output}
{ duplicate$ empty$
    'pop$
    'output.nonnull
  if$
}

FUNCTION {output.check}
{ 't :=
  duplicate$ empty$
    { pop$ "empty " t * " in " * cite$ * warning$ }
    'output.nonnull
  if$
}

FUNCTION {output.bibitem}
{ newline$
  "\bibitem{" write$
  cite$ write$
  "}" write$
  newline$
  ""
  before.all 'output.state :=
}

FUNCTION {fin.entry}
{ add.period$
  write$
  newline$
}

FUNCTION {new.block}
{ output.state before.all =
    'skip$
    { after.block 'output.state := }
  if$
}

FUNCTION {not}
{   { #0 }
    { #1 }
  if$
}

FUNCTION {and}
{   'skip$
    { pop$ #0 }
  if$
}

FUNCTION {or}
{   { pop$ #1 }
    'skip$
  if$
}

FUNCTION {new.block.checka}
{ empty$
    'skip$
    'new.block
  if$
}

FUNCTION {field.or.null}
{ duplicate$ empty$
    { pop$ "" }
    'skip$
  if$
}

FUNCTION {emphasize}
{ duplicate$ empty$
    { pop$ "" }
    { "{\em " swap$ * "}" * }
  if$
}

FUNCTION {scapify}
{ duplicate$ empty$
    { pop$ "" }
    { "{\sc " swap$ * "}" * }
  if$
}

INTEGERS { nameptr namesleft numnames }

FUNCTION {format.names}
{ 's :=
  #1 'nameptr :=
  s num.names$ 'numnames :=
  numnames 'namesleft :=
    { namesleft #0 > }
    { s nameptr "{f.~}{vv~}{ll}{, jj}" format.name$ 't :=
    %{ s nameptr "{ff~}{vv~}{ll}{, jj}" format.name$ 't :=
      nameptr #1 >
    { namesleft #1 >
        { ", " * t * }
        { numnames #2 >
        { "," * }
        'skip$
          if$
          t "others" =
        { " et~al." * }
        { " and " * t * }
          if$
        }
      if$
    }
    't
      if$
      nameptr #1 + 'nameptr :=
      namesleft #1 - 'namesleft :=
    }
  while$
}

STRINGS { last.authors }


FUNCTION {format.authors}
{ author empty$
    { "" }
    { author format.names scapify }
  if$
}

FUNCTION {format.organization}
{ organization empty$
    { "" }
    { organization scapify }
  if$
}

FUNCTION {format.editors}
{ editor empty$
    { "" }
    { editor format.names scapify }
      if$
      editor num.names$ #1 >
        { ", eds." * }
	{ ", ed." * }
  if$
}

FUNCTION {format.ineditors}
{ editor empty$
    { "" }
    { editor format.names
      editor num.names$ #1 >
    { ", eds." * }
    { ", ed." * }
      if$
    }
  if$
}

FUNCTION {format.archive}
{
  archiveprefix empty$
      { "" }
      { archiveprefix ":" *}
  if$            
}

FUNCTION {format.eprintclass}
{
  eprintclass empty$
      { "" }
      { " [" eprintclass * "]" *}
  if$            
}

FUNCTION {format.eprint}
{ eprint empty$
     { "" }
     { archive empty$
      	{"\url{https://arxiv.org/abs/" eprint * "}" * }
         {"\url{" archive *  "/" * eprint * "} " * }
       if$ 
     }
     if$
}

FUNCTION {format.url}
{ url empty$
    { "" }
    { urldate empty$ 
	{ "\url{" url * "}" * }
	{ "\url{" url * "} (accessed " * urldate * ")" * }
      if$
    }
  if$
}

FUNCTION {format.doiclass}
{
  doiclass empty$
      { "" }
      { " [" doiclass * "]" *}
  if$            
}

FUNCTION {format.doi}
{ doi empty$
     { "" }
     { archive empty$
	{ "\url{https://doi.org/" doi * "}" * }
	{ "\url{https://doi.org/" doi * "}" * }
       if$ 
     }
     if$
}

FUNCTION {format.title}
{ title empty$
    { "" }
    { title "t" change.case$ emphasize }
  if$
}

FUNCTION {n.dashify}
{ 't :=
  ""
    { t empty$ not }
    { t #1 #1 substring$ "-" =
    { t #1 #2 substring$ "--" = not
        { "--" *
          t #2 global.max$ substring$ 't :=
        }
        {   { t #1 #1 substring$ "-" = }
        { "-" *
          t #2 global.max$ substring$ 't :=
        }
          while$
        }
      if$
    }
    { t #1 #1 substring$ *
      t #2 global.max$ substring$ 't :=
    }
      if$
    }
  while$
}

FUNCTION {format.date}
{ year empty$
    { month empty$
    { "" }
    { "there's a month but no year in " cite$ * warning$
      month
    }
      if$
    }
    { month empty$
    'year
    { month " " * year * }
      if$
    }
  if$
}

FUNCTION {format.btitle}
{ title emphasize
}

FUNCTION {tie.or.space.connect}
{ duplicate$ text.length$ #3 <
    { "~" }
    { " " }
  if$
  swap$ * *
}

FUNCTION {either.or.check}
{ empty$
    'pop$
    { "can't use both " swap$ * " fields in " * cite$ * warning$ }
  if$
}

FUNCTION {format.bvolume}
{ volume empty$
    { "" }
    { "vol.~" volume *
      series empty$
    'skip$
    { " of " * series * }
      if$
      "volume and number" number either.or.check
    }
  if$
}

FUNCTION {format.number.series}
{ volume empty$
    { number empty$
    { series field.or.null }
    { "no.~" number *
      series empty$
        { "there's a number but no series in " cite$ * warning$ }
        { " in " * series * }
      if$
    }
      if$
    }
    { "" }
  if$
}

FUNCTION {format.edition}
{ edition empty$
    { "" }
    { edition "l" change.case$ "~ed." * }
  if$
}

INTEGERS { multiresult }

FUNCTION {multi.page.check}
{ 't :=
  #0 'multiresult :=
    { multiresult not
      t empty$ not
      and
    }
    { t #1 #1 substring$
      duplicate$ "-" =
      swap$ duplicate$ "," =
      swap$ "+" =
      or or
    { #1 'multiresult := }
    { t #2 global.max$ substring$ 't := }
      if$
    }
  while$
  multiresult
}

FUNCTION {format.pagetotal}
{
  pagetotal empty$
  { "" }
  { pagetotal "~pages" * }
  if$
}

FUNCTION {format.eid}
{
  eid empty$
  { "" }
  { pagetotal empty$
      { eid }
      { eid " (" * format.pagetotal * ")" *}
    if$
  }
  if$
}  

FUNCTION {format.pages}
{ pages empty$
    { "" }
    { pages multi.page.check
    { "pp.~" pages n.dashify * }
    { "p.~" pages * }
      if$
    }
  if$
}

FUNCTION {format.vol.year}
{ volume field.or.null
  year empty$
    { "empty year in " cite$ * warning$ }
    { " (" year * ")" * * }
  if$
}

FUNCTION {format.chapter.pages}
{ chapter empty$
    'format.pages
    { type empty$
    { "ch.~" chapter * }
    { type "l" change.case$ chapter tie.or.space.connect }
      if$
      pages empty$
    'skip$
    { ", " * format.pages * }
      if$
    }
  if$
}

FUNCTION {format.in.ed.booktitle}
{ booktitle empty$
    { "" }
    { editor empty$
    { "in " booktitle * }
    { "in " booktitle * ", " * format.ineditors * }
      if$
    }
  if$
}

FUNCTION {empty.misc.check}
{ author empty$ title empty$ howpublished empty$
  month empty$ year empty$ note empty$
  and and and and and
  key empty$ not and
    { "all relevant fields are empty in " cite$ * warning$ }
    'skip$
  if$
}

FUNCTION {format.thesis.type}
{ type empty$
    'skip$
    { pop$
      type "l" change.case$
    }
  if$
}

FUNCTION {format.tr.number}
{ type empty$
    { "Tech. Report" }
    'type
  if$
  number empty$
    { "l" change.case$ }
    { number tie.or.space.connect }
  if$
}

FUNCTION {format.article.crossref}
{ key empty$
    { journal empty$
    { "need key or journal for " cite$ * " to crossref " * crossref *
      warning$
      ""
    }
    { "in " journal * }
      if$
    }
    { "in " key * }
  if$
  " \cite{" * crossref * "}" *
}

FUNCTION {format.crossref.editor}
{ editor #1 "{vv~}{ll}" format.name$
  editor num.names$ duplicate$
  #2 >
    { pop$ " et~al." * }
    { #2 <
    'skip$
    { editor #2 "{ff }{vv }{ll}{ jj}" format.name$ "others" =
        { " et~al." * }
        { " and " * editor #2 "{vv~}{ll}" format.name$ * }
      if$
    }
      if$
    }
  if$
}

FUNCTION {format.book.crossref}
{ volume empty$
    { "empty volume in " cite$ * "'s crossref of " * crossref * warning$
      "in "
    }
    { "vol.~" volume *
      " of " *
    }
  if$
  editor empty$
  editor field.or.null author field.or.null =
  or
    { key empty$
    { series empty$
        { "need editor, key, or series for " cite$ * " to crossref " *
          crossref * warning$
          "" *
        }
        { series * }
      if$
    }
    { key * }
      if$
    }
    { format.crossref.editor * }
  if$
  " \cite{" * crossref * "}" *
}

FUNCTION {format.incoll.inproc.crossref}
{ editor empty$
  editor field.or.null author field.or.null =
  or
    { key empty$
    { booktitle empty$
        { "need editor, key, or booktitle for " cite$ * " to crossref " *
          crossref * warning$
          ""
        }
        { "in " booktitle * }
      if$
    }
    { "in " key * }
      if$
    }
    { "in " format.crossref.editor * }
  if$
  " \cite{" * crossref * "}" *
}

FUNCTION {article}
{ output.bibitem
  format.authors "author" output.check
  format.title "title" output.check
  crossref missing$
    { journal "journal" output.check
      format.vol.year output
    }
    { format.article.crossref output.nonnull }
  if$
  format.eid output
  format.pages output
  format.doi output
  format.url output
  format.eprint output
  new.block
  note output
  fin.entry
}

FUNCTION {book}
{ output.bibitem
  author empty$
    { format.editors "author and editor" output.check }
    { format.authors output.nonnull
      crossref missing$
    { "author and editor" editor either.or.check }
    'skip$
      if$
    }
  if$
  format.btitle "title" output.check
  crossref missing$
    { format.bvolume output
      format.number.series output
      publisher "publisher" output.check
      address output
    }
    { format.book.crossref output.nonnull }
  if$
  format.edition output
  format.date "year" output.check
  format.doi output
  format.url output
  format.eprint output
  new.block
  note output
  fin.entry
}

FUNCTION {booklet}
{ output.bibitem
  format.authors output
  format.title "title" output.check
  howpublished new.block.checka
  howpublished output
  address output
  format.date output
  format.doi output
  format.url output
  format.eprint output
  new.block
  note output
  fin.entry
}

FUNCTION {inbook}
{ output.bibitem
  author empty$
    { format.editors "author and editor" output.check }
    { format.authors output.nonnull
      crossref missing$
    { "author and editor" editor either.or.check }
    'skip$
      if$
    }
  if$
  format.btitle "title" output.check
  crossref missing$
    { format.bvolume output
      format.number.series output
      publisher "publisher" output.check
      address output
    }
    { format.book.crossref output.nonnull }
  if$
  format.edition output
  format.date "year" output.check
  format.chapter.pages "chapter and pages" output.check
  format.doi output
  format.url output
  format.eprint output
  new.block
  note output
  fin.entry
}

FUNCTION {incollection}
{ output.bibitem
  format.authors "author" output.check
  format.title "title" output.check
  crossref missing$
    { format.in.ed.booktitle "booktitle" output.check
      format.bvolume output
      format.number.series output
      publisher "publisher" output.check
      address output
      format.edition output
      format.date "year" output.check
    }
    { format.incoll.inproc.crossref output.nonnull }
  if$
  format.chapter.pages output
  format.doi output
  format.url output
  format.eprint output
  new.block
  note output
  fin.entry
}

FUNCTION {inproceedings}
{ output.bibitem
  format.authors "author" output.check
  format.title "title" output.check
  crossref missing$
    { format.in.ed.booktitle "booktitle" output.check
      format.bvolume output
      format.number.series output
      address empty$
    { organization output
      publisher output
      format.date "year" output.check
    }
    { address output.nonnull
      format.date "year" output.check
      organization output
      publisher output
    }
      if$
    }
    { format.incoll.inproc.crossref output.nonnull }
  if$
  format.pages output
  format.doi output
  format.url output
  format.eprint output
  new.block
  note output
  fin.entry
}

FUNCTION {conference} { inproceedings }

FUNCTION {manual}
{ output.bibitem
  author empty$
    { format.organization output }
    { format.authors output.nonnull }
  if$
  format.btitle "title" output.check
  author empty$
    'skip$
    { organization output }
  if$
  address output
  format.edition output
  format.date output
  format.doi output
  format.url output
  format.eprint output
  new.block
  note output
  fin.entry
}

FUNCTION {mastersthesis}
{ output.bibitem
  format.authors "author" output.check
  format.title "title" output.check
  "master's thesis" format.thesis.type output.nonnull
  school "school" output.check
  address output
  format.date "year" output.check
  format.doi output
  format.url output
  format.eprint output
  new.block
  note output
  fin.entry
}

FUNCTION {misc}
{ output.bibitem
  format.authors output
  format.title output
  howpublished new.block.checka
  howpublished output
  format.date output
  format.doi output
  format.url output
  format.eprint output
  new.block
  note output
  fin.entry
  empty.misc.check
}

FUNCTION {phdthesis}
{ output.bibitem
  format.authors "author" output.check
  format.btitle "title" output.check
  "PhD thesis" format.thesis.type output.nonnull
  school "school" output.check
  address output
  format.date "year" output.check
  format.doi output
  format.url output
  format.eprint output
  new.block
  note output
  fin.entry
}

FUNCTION {proceedings}
{ output.bibitem
  editor empty$
    { format.organization output }
    { format.editors output.nonnull }
  if$
  format.btitle "title" output.check
  format.bvolume output
  format.number.series output
  address empty$
    { editor empty$
    'skip$
    { organization output }
      if$
      publisher output
      format.date "year" output.check
    }
    { address output.nonnull
      format.date "year" output.check
      editor empty$
    'skip$
    { organization output }
      if$
      publisher output
    }
  if$
  format.doi output
  format.url output
  format.eprint output
  new.block
  note output
  fin.entry
}

FUNCTION {techreport}
{ output.bibitem
  format.authors "author" output.check
  format.title "title" output.check
  format.tr.number output.nonnull
  institution "institution" output.check
  address output
  format.date "year" output.check
  format.doi output
  format.url output
  format.eprint output
  new.block
  note output
  fin.entry
}

FUNCTION {unpublished}
{ output.bibitem
  format.authors "author" output.check
  format.title "title" output.check
  new.block
  note "note" output.check
  format.date output
  format.doi output
  format.url output
  format.eprint output
  fin.entry
}

FUNCTION {default.type} { misc }

MACRO {jan} {"Jan."}

MACRO {feb} {"Feb."}

MACRO {mar} {"Mar."}

MACRO {apr} {"Apr."}

MACRO {may} {"May"}

MACRO {jun} {"June"}

MACRO {jul} {"July"}

MACRO {aug} {"Aug."}

MACRO {sep} {"Sept."}

MACRO {oct} {"Oct."}

MACRO {nov} {"Nov."}

MACRO {dec} {"Dec."}

MACRO {acmcs} {"ACM Comput. Surveys"}

MACRO {acta} {"Acta Inf."}

MACRO {cacm} {"Comm. ACM"}

MACRO {ibmjrd} {"IBM J. Res. Dev."}

MACRO {ibmsj} {"IBM Syst.~J."}

MACRO {ieeese} {"IEEE Trans. Softw. Eng."}

MACRO {ieeetc} {"IEEE Trans. Comput."}

MACRO {ieeetcad}
 {"IEEE Trans. Comput.-Aided Design Integrated Circuits"}

MACRO {ipl} {"Inf. Process. Lett."}

MACRO {jacm} {"J.~Assoc. Comput. Mach."}

MACRO {jcss} {"J.~Comput. System Sci."}

MACRO {scp} {"Sci. Comput. Programming"}

MACRO {sicomp} {"SIAM J. Comput."}

MACRO {tocs} {"ACM Trans. Comput. Syst."}

MACRO {tods} {"ACM Trans. Database Syst."}

MACRO {tog} {"ACM Trans. Gr."}

MACRO {toms} {"ACM Trans. Math. Softw."}

MACRO {toois} {"ACM Trans. Office Inf. Syst."}

MACRO {toplas} {"ACM Trans. Prog. Lang. Syst."}

MACRO {tcs} {"Theoretical Comput. Sci."}

READ

FUNCTION {sortify}
{ purify$
  "l" change.case$
}

INTEGERS { len }

FUNCTION {chop.word}
{ 's :=
  'len :=
  s #1 len substring$ =
    { s len #1 + global.max$ substring$ }
    's
  if$
}

FUNCTION {sort.format.names}
{ 's :=
  #1 'nameptr :=
  ""
  s num.names$ 'numnames :=
  numnames 'namesleft :=
    { namesleft #0 > }
    { nameptr #1 >
    { "   " * }
    'skip$
      if$
      s nameptr "{vv{ } }{ll{ }}{  f{ }}{  jj{ }}" format.name$ 't :=
      nameptr numnames = t "others" = and
    { "et al" * }
    { t sortify * }
      if$
      nameptr #1 + 'nameptr :=
      namesleft #1 - 'namesleft :=
    }
  while$
}

FUNCTION {sort.format.title}
{ 't :=
  "A " #2
    "An " #3
      "The " #4 t chop.word
    chop.word
  chop.word
  sortify
  #1 global.max$ substring$
}

FUNCTION {author.sort}
{ author empty$
    { key empty$
    { "to sort, need author or key in " cite$ * warning$
      ""
    }
    { key sortify }
      if$
    }
    { author sort.format.names }
  if$
}

FUNCTION {author.editor.sort}
{ author empty$
    { editor empty$
    { key empty$
        { "to sort, need author, editor, or key in " cite$ * warning$
          ""
        }
        { key sortify }
      if$
    }
    { editor sort.format.names }
      if$
    }
    { author sort.format.names }
  if$
}

FUNCTION {author.organization.sort}
{ author empty$
    { organization empty$
    { key empty$
        { "to sort, need author, organization, or key in " cite$ * warning$
          ""
        }
        { key sortify }
      if$
    }
    { "The " #4 organization chop.word sortify }
      if$
    }
    { author sort.format.names }
  if$
}

FUNCTION {editor.organization.sort}
{ editor empty$
    { organization empty$
    { key empty$
        { "to sort, need editor, organization, or key in " cite$ * warning$
          ""
        }
        { key sortify }
      if$
    }
    { "The " #4 organization chop.word sortify }
      if$
    }
    { editor sort.format.names }
  if$
}

FUNCTION {presort}
{ type$ "book" =
  type$ "inbook" =
  or
    'author.editor.sort
    { type$ "proceedings" =
    'editor.organization.sort
    { type$ "manual" =
        'author.organization.sort
        'author.sort
      if$
    }
      if$
    }
  if$
  "    "
  *
  year field.or.null sortify
  *
  "    "
  *
  title field.or.null
  sort.format.title
  *
  #1 entry.max$ substring$
  'sort.key$ :=
}

ITERATE {presort}

SORT

STRINGS { longest.label }

INTEGERS { number.label longest.label.width }

FUNCTION {initialize.longest.label}
{ "" 'longest.label :=
  #1 'number.label :=
  #0 'longest.label.width :=
}

FUNCTION {longest.label.pass}
{ number.label int.to.str$ 'label :=
  number.label #1 + 'number.label :=
  label width$ longest.label.width >
    { label 'longest.label :=
      label width$ 'longest.label.width :=
    }
    'skip$
  if$
}

EXECUTE {initialize.longest.label}

ITERATE {longest.label.pass}

FUNCTION {begin.bib}
{ preamble$ empty$
    'skip$
    { preamble$ write$ newline$ }
  if$
  "\begin{thebibliography}{"  longest.label  * "}" * write$ newline$
}

EXECUTE {begin.bib}

EXECUTE {init.state.consts}

ITERATE {call.type$}

FUNCTION {end.bib}
{ newline$
  "\end{thebibliography}" write$ newline$
}

EXECUTE {end.bib}
 

